Channel Estimation with Reduced Phase Allocations in RIS-Aided Systems

We consider channel estimation in systems equipped with a reconfigurable intelligent surface (RIS). In order to illuminate the additional cascaded channel as compared to systems without a RIS, commonly an unaffordable amount of pilot sequences has to be transmitted over different phase allocations at the RIS. However, for a given base station (BS) cell, there exist immanent structural characteristics of the environment which can be leveraged to reduce the necessary number of phase allocations. We verify this observation by a study on discrete Fourier transform (DFT)-based phase allocations where we exhaustively search for the best combination of DFT columns. Since this brute-force search is unaffordable in practice, we propose to learn a neural network (NN) for joint phase optimization and channel estimation because of the dependency of the optimal phase allocations on the channel estimator, and vice versa. We verify the effectiveness of the approach by numerical simulations where common choices for the phase allocations and the channel estimator are outperformed. By an ablation study, the learned phase allocations are shown to be beneficial in combination with a different state-of-the-art channel estimator as well.

==> csvdat/2022-10-11_02-31-27_ant_irs=16_ant_bs=8_ant_ue=1_comp=128_sum=0.99_ntrain=190000_ntest=10000_nv=8_np=1_NLOS_dftphase=True_down=True.csv <==
SNR,sample_cov,gmm,LS
-10,0.9834995002939891,0.9819682135060965,281.9493791722843
0.0,0.8661151647696675,0.8692661345419137,28.607166129286117
10.0,0.6225754437540666,0.6179028263543189,3.322612032994876
20.0,0.49566554518440176,0.467752678404641,0.7825150332531683
30.0,0.458456124824072,0.2978943275385214,0.5287233714517604
40.0,0.44039098543750965,0.15571579543262193,0.503375928335664
50.0,0.434939782417059,0.07720217408689851,0.5008384105182283
60.0,0.4339874773607883,0.043759881260917836,0.5005842281337017


==> csvdat/2022-10-11_04-56-57_ant_irs=16_ant_bs=8_ant_ue=1_comp=128_sum=0.99_ntrain=190000_ntest=10000_nv=17_np=1_NLOS_dftphase=True_down=True.csv <==
SNR,sample_cov,gmm,LS
-10,0.9671227680055177,0.9657932232390238,587.8430172758299
0.0,0.7399776961403179,0.7379596461987562,58.74403117871048
10.0,0.2872156782180603,0.2780479964300967,5.876686509958318
20.0,0.07923481616743885,0.06373725908651383,0.5878091935749984
30.0,0.022495266716596792,0.010801213164912135,0.05880863602959534
40.0,0.0044623071928526405,0.0014311715895117313,0.005886779764670674
50.0,0.000562865051563507,0.00017237101155045354,0.0005887171154560219
60.0,5.855494954599707e-05,1.960596372926813e-05,5.8889927471003215e-05


==> csvdat/2022-10-11_09-05-45_ant_irs=16_ant_bs=8_ant_ue=1_comp=128_sum=0.99_ntrain=190000_ntest=10000_nv=8_np=1_NLOS_dftphase=True_down=True.csv <==
SNR,sample_cov,gmm,LS
-10,0.9840027526007535,0.9845528320126282,282.5221435999228
0.0,0.8659797014293432,0.8656895168598895,28.696902501687138
10.0,0.6213412842004473,0.6168598814031616,3.3151488533964004
20.0,0.49718428409701076,0.46917642907960033,0.7822441388182113
30.0,0.4582127861291652,0.298704482828451,0.528731976968038
40.0,0.44009578629406937,0.15709972278658021,0.5033725684608517
50.0,0.4348634850074192,0.07754631457453684,0.5008376301307327
60.0,0.43411122735236884,0.04373474769450942,0.5005842432238559


==> csvdat/2022-10-11_09-23-19_ant_irs=16_ant_bs=8_ant_ue=1_comp=128_sum=0.99_ntrain=190000_ntest=10000_np=1_NLOS_dftphase=False_down=True_phases.csv <==
phases,sample_cov,gmm,LS
2,0.6786021869523495,0.5143209457826061,0.8852608966886168
5,0.3370304574271485,0.17613565615711216,0.7100268971246216
8,0.44009578629406937,0.15709972278658021,0.5033725684608517
11,0.07813321696939637,0.035695624844929115,0.3598819528841071
14,0.037033771618708786,0.016190067737617483,0.20366351009008338
17,0.0044623071928526405,0.0014311715895117313,0.005886779764670674

==> csvdat/2022-10-11_09-23-19_ant_irs=16_ant_bs=8_ant_ue=1_comp=128_sum=0.99_ntrain=190000_ntest=10000_np=1_NLOS_dftphase=True_down=True_phases.csv <==
phases,sample_cov,gmm,LS
2,0.7212917760460184,0.567826934634045,0.7646651648105628
5,0.5056466712557528,0.23775165333940856,0.7754829679167043
8,0.44009578629406937,0.15709972278658021,0.5033725684608517
11,0.13608593350064968,0.050461915965564284,0.356653281989742
14,0.04213950231220941,0.017761144903835447,0.15817529948470627
17,0.0044623071928526405,0.0014311715895117313,0.005886779764670674

==> csvdat/2022-10-11_19-42-17_ant_irs=16_ant_bs=8_ant_ue=1_comp=128_sum=0.99_ntrain=190000_ntest=10000_nv=17_np=1_NLOS_dftphase=True_down=False.csv <==
SNR,sample_cov,gmm,LS
-10,0.9461779595229316,0.9497433177978983,588.4830236803735
0.0,0.668286718135184,0.6647600927220467,58.84321278601185
10.0,0.2182148541625936,0.21360533843313842,5.878873827890745
20.0,0.06714051004865049,0.05102450903652656,0.5885695949976043
30.0,0.021747448596907783,0.009434474811486019,0.05883245388364356
40.0,0.004410781993731002,0.0012976908116274347,0.005892178119653715
50.0,0.0005606500063037858,0.0001513283188525318,0.0005881569463927243
60.0,5.8468284092935574e-05,1.662867690000361e-05,5.884429398962666e-05


==> csvdat/2022-10-12_09-47-18_ant_irs=16_ant_bs=8_ant_ue=1_comp=128_sum=0.99_ntrain=190000_ntest=10000_nv=8_np=1_NLOS_dftphase=True_down=False.csv <==
SNR,sample_cov,gmm,LS
-10,0.9682115076372977,0.9671108598975908,282.2964051515726
0.0,0.8002170385247646,0.8044096501043645,28.660691132383143
10.0,0.5601687975043733,0.5573639434813978,3.2927374790002415
20.0,0.47829050930362704,0.45674974178271216,0.7535012234637313
30.0,0.44815077945361015,0.27625810900780623,0.4999200787930369
40.0,0.42923993228640245,0.10708357931254335,0.4745391472396737
50.0,0.4217380820023949,0.03317904197137215,0.4720044520536976
60.0,0.4202552150709794,0.014307530412990857,0.47175119232194934


==> csvdat/2022-10-12_10-06-46_ant_irs=16_ant_bs=8_ant_ue=1_comp=128_sum=0.99_ntrain=190000_ntest=10000_np=1_NLOS_dftphase=False_down=False_phases.csv <==
phases,sample_cov,gmm,LS
2,0.5452890966066366,0.37054226633247633,0.8810307084831361
5,0.15194478313128246,0.06951029785653925,0.7060690914257824
8,0.06319840614694129,0.027322176561258658,0.5338773979094655
11,0.03354002972773143,0.012980759868516639,0.3620744554456358
14,0.019693530049486638,0.006695758751533952,0.2011906373022093
16,0.014269589399316681,0.004635963147752489,
17,0.012398913981122852,0.0038614208517779745,2.967995517194799
inf,2.967995517194799,0.005892178119653715

==> csvdat/2022-10-12_10-06-46_ant_irs=16_ant_bs=8_ant_ue=1_comp=128_sum=0.99_ntrain=190000_ntest=10000_np=1_NLOS_dftphase=False_down=False_phases_LSrand.csv <==
phases,LS
2,0.8810307084831361
5,0.7060690914257824
8,0.5338773979094655
11,0.3620744554456358
14,0.2011906373022093
16,0.14993955288414326
17,0.23079510993690094
inf,2.967995517194799


==> csvdat/2022-10-12_10-06-46_ant_irs=16_ant_bs=8_ant_ue=1_comp=128_sum=0.99_ntrain=190000_ntest=10000_np=1_NLOS_dftphase=True_down=False_phases.csv <==
phases,sample_cov,gmm,LS
2,0.6309499397095744,0.49490465361766467,0.6703504646231786
5,0.1660872648863229,0.0780232983361286,0.6028494998297128
8,0.42923993228640245,0.10708357931254335,0.4745391472396737
11,0.05715461439812265,0.01955685098167438,0.32013323545883265
14,0.021073137246438486,0.007314182467169343,0.154501928519934
16,0.009057312573552809,0.003695755666325642,0.04222381367169195
17,0.004410781993731002,0.0012976908116274347,0.005892178119653715

==> csvdat/2022-10-12_14-31-36_ant_irs=16_ant_bs=8_ant_ue=1_comp=128_sum=0.99_ntrain=190000_ntest=10000_nv=8_np=1_NLOS_dftphase=False_down=False.csv <==
SNR,sample_cov,gmm,LS
-10,0.973595470561793,0.9727898986542909,491.97523916261275
0.0,0.8152582698281918,0.8153214416390189,49.76192738675173
10.0,0.41486126520079714,0.41693589795199915,5.4408040232569315
20.0,0.15760276833770157,0.1405410775475856,1.021616961912606
30.0,0.08365546408461036,0.05253266242923564,0.5781844859502852
40.0,0.06319840614694129,0.027322176561258658,0.5338773979094655
50.0,0.05866766368870895,0.014519076140225873,0.5294352502676851
60.0,0.0580235256578372,0.007664471345424446,0.5289933833032284


==> csvdat/2022-10-13_05-27-19_ant_irs=16_ant_bs=8_ant_ue=1_comp=128_sum=0.99_ntrain=190000_ntest=10000_nv=17_np=1_NLOS_dftphase=False_down=False.csv <==
SNR,sample_cov,gmm,LS
-10,0.9494510228484554,0.946581511014714,256451.87924249814
0.0,0.6854291299710525,0.6843445502766429,23966.418283033465
10.0,0.250998299364384,0.24600769744324905,4600.284563395272
20.0,0.08527528957745797,0.06634487000865096,309.3661461478659
30.0,0.0342546433711489,0.016370085572399176,39.11654138178088
40.0,0.012398913981122852,0.0038614208517779745,2.967995517194799
50.0,0.004020616558272054,0.0008383955347789554,0.2739771286595224
60.0,0.0011218566932941593,0.0001344680772384952,0.03253173714244041


==> csvdat/2022-10-13_15-07-14_ant_irs=16_ant_bs=8_ant_ue=1_comp=128_sum=0.99_ntrain=190000_ntest=10000_nv=8_np=1_NLOS_dftphase=False_down=True.csv <==
SNR,sample_cov,gmm,LS
-10,0.9840838247223374,0.981443305805187,492.38567223197344
0.0,0.865841025380566,0.8677599245019343,49.61247721119047
10.0,0.5225748300785545,0.5210231576455044,5.4443492234103275
20.0,0.2669164861252912,0.24673649073932222,1.0231460807907578
30.0,0.1829894984411849,0.13157705966738809,0.5793789460451251
40.0,0.16267590274056937,0.07690040110731927,0.5351246434504544
50.0,0.1583413360475935,0.04162439926058954,0.5306966205172436
60.0,0.15769805258016414,0.02190423791978193,0.5302540539436922


==> csvdat/2022-10-14_09-24-32_ant_irs=64_ant_bs=16_ant_ue=1_comp=128_sum=0.99_ntrain=190000_ntest=10000_np=1_NLOS_dftphase=True_down=False_phases.csv <==
phases,sample_cov,LS
2,0.8794007546595355,0.9056939377275574
4,0.8615466226791348,0.8956749921983237
8,0.8214321208500647,0.8476697633478626
16,0.6859509084645976,0.7289992434800022
32,0.43633423417841055,0.4944404654741041
48,0.21916716314728982,0.25612108154790697
56,0.11428606435284666,0.13960468555240507
60,0.023197061242642078,0.07447195846922419
64,0.00233852622330475,0.010740477990233742
65,0.0013210746643883126,0.0015390271190734417

==> csvdat/2022-10-14_09-24-32_ant_irs=64_ant_bs=16_ant_ue=1_comp=128_sum=0.99_ntrain=190000_ntest=10000_np=1_NLOS_dftphase=True_down=False_phases_gmm.csv <==
phases,gmm
4,0.9162689844442948
8,0.8727058448035445
16,0.669496969857207
32,0.3703431170433698
48,0.17053361243553283
56,0.0874457104531321
60,0.026206808570287166
64,0.002336861618541505
65,0.001201037747974291

==> csvdat/2022-10-14_21-16-04_ant_irs=16_ant_bs=8_ant_ue=1_comp=128_sum=0.99_ntrain=190000_ntest=10000_nv=17_np=1_NLOS_dftphase=False_down=True.csv <==
SNR,sample_cov,gmm,LS
-10,0.9633168292980374,0.9680209886810197,110596.08159003915
0.0,0.7538822018394192,0.7553833843755694,10733.40336104253
10.0,0.3439433030780864,0.3331155598186419,1028.2524984016427
20.0,0.12235598088504224,0.10168133439034459,103.26672880447856
30.0,0.045818887431389975,0.02732888084775605,11.467912101850505
40.0,0.016180417315230476,0.006453906453730639,0.9719985565877746
50.0,0.0050098242268077995,0.0012565923727202066,0.10764161882861478
60.0,0.0013159978536762883,0.00018202698134522026,0.011944532304147704


==> csvdat/2022-10-19_02-38-40_ant_irs=64_ant_bs=16_ant_ue=1_comp=128_sum=0.99_ntrain=190000_ntest=10000_np=1_NLOS_dftphase=False_down=False_phases.csv <==
phases,sample_cov,gmm,LS
8,0.573524650160645,0.5367354753143687,0.8795217651156515
16,0.31699877816038746,0.29415172591172245,0.7560320943323134
32,0.10424944953490178,0.1105369870528461,0.5100970363119077
48,0.03548548207352753,0.04022985170648621,0.26751682869310406
56,0.017931817274813536,0.019764576974547303,0.14919375698112408
60,0.01178983002838688,0.012398783124330221,0.0949707739770946
65,0.006577528321028666,0.006226876372338162,1.3936774281867268

==> csvdat/2022-10-19_02-38-40_ant_irs=64_ant_bs=16_ant_ue=1_comp=128_sum=0.99_ntrain=190000_ntest=10000_np=1_NLOS_dftphase=False_down=False_phases_LSrand.csv <==
phases,LS
8,0.8795217651156515
16,0.7560320943323134
32,0.5100970363119077
48,0.26751682869310406
56,0.14919375698112408
60,0.0949707739770946
64,0.10791079675221978
inf,1.3936774281867268

==> csvdat/cnn_gmm_scen1_1x8BS_1x1UE_4x4IRS_IRS-parallel_Nv=17.csv <==
snr,cnn,gmm
-10,0.7826544544364833,0.7861474512567468
0,0.27697641886770724,0.3676064631783954
10,0.09793129893420618,0.12081029228476534
20,0.03659858488583866,0.04067361948093342
30,0.0086935333601093,0.009127065796773897
40,0.001230047912560875,0.0013033314410154124
50,0.0005157620063982904,0.00015935504007485215
60,0.00010275016466039233,1.6744416882805285e-05

==> csvdat/cnn_gmm_scen1_1x8BS_1x1UE_4x4IRS_IRS-parallel_Nv=8.csv <==
snr,cnn,gmm
-10,0.8629643931984902,0.8655563251371452
0,0.43688299686093873,0.5198423796493082
10,0.12611365523189305,0.16373826468513458
20,0.05053112283349037,0.06126904099870731
30,0.01875145969134343,0.021240414752287173
40,0.011929504806175828,0.01113953166654548
50,0.009437527786940337,0.007840724152912438
60,0.009745563194155694,0.005896207308224728

==> csvdat/cnn_gmm_scen1_1x8BS_1x1UE_4x4IRS_IRS-parallel_snr=40dBm.csv <==
nv,cnn,gmm
2,0.12622357867658138,0.29215446375446946
5,0.032840346358716486,0.03276790158142568
8,0.011929504806175828,0.01113953166654548
11,0.0067024078408751304,0.005583519838059976
14,0.0029024132217952536,0.002609757789605601
17,0.001230047912560875,0.0013033314410154124

==> csvdat/cnn_gmm_scen3_1x16BS_1x1UE_8x8IRS_IRS-parallel_snr=40dBm.csv <==
nv,cnn,gmm
8,0.30449612960219385,0.36220886196123653
16,0.1345262285321951,0.14262305981307535
32,0.03898159683842188,0.0435844149654085
48,0.016477930080738796,0.01617378628221391
56,0.007524721707218,0.006720825889943229
60,0.003692962886219856,0.0036040426634563402
65,0.0019030137521014372,0.0013227762576907668

==> csvdat/cnn_gmm_scen3_1x16BS_1x1UE_8x8IRS_IRS-parallel_snr=40dBm_2.csv <==
nv,cnn,gmm
8,0.30449612960219385,0.36220886196123653
16,0.1345262285321951,0.14262305981307535
32,0.03898159683842188,0.0435844149654085
48,0.016477930080738796,0.01617378628221391
56,0.007524721707218,0.006720825889943229
60,,
65,,

==> csvdat/cnn_training_preliminary_221024/cnn_gmm_scen1_1x8BS_1x1UE_4x4IRS_IRS-parallel_Nv=17.csv <==
snr,cnn,gmm
-10,0.7826544544364833,0.7861474512567468
0,0.27697641886770724,0.3676064631783954
10,0.09793129893420618,0.12081029228476534
20,0.03659858488583866,0.04067361948093342
30,0.0086935333601093,0.009127065796773897
40,0.001230047912560875,0.0013033314410154124
50,0.0006573026442805989,0.0001518064214379785
60,0.00028894804839908343,1.6848385363216142e-05

==> csvdat/cnn_training_preliminary_221024/cnn_gmm_scen1_1x8BS_1x1UE_4x4IRS_IRS-parallel_Nv=8.csv <==
snr,cnn,gmm
-10,0.8629643931984902,0.8655563251371452
0,0.43688299686093873,0.5198423796493082
10,0.12611365523189305,0.16373826468513458
20,0.05053112283349037,0.06126904099870731
30,0.01875145969134343,0.021240414752287173
40,0.011929504806175828,0.01113953166654548
50,0.009437527786940337,0.007840724152912438
60,0.009745563194155694,0.005896207308224728

==> csvdat/cnn_training_preliminary_221024/cnn_gmm_scen1_1x8BS_1x1UE_4x4IRS_IRS-parallel_snr=40dBm.csv <==
nv,cnn,gmm
2,0.12622357867658138,0.29215446375446946
5,0.032840346358716486,0.03276790158142568
8,0.011929504806175828,0.01113953166654548
11,0.0067024078408751304,0.005583519838059976
14,0.004004268506188182,0.002477411095494236
17,0.001230047912560875,0.0013033314410154124

==> csvdat/cnn_training_preliminary_221024/cnn_gmm_scen3_1x16BS_1x1UE_8x8IRS_IRS-parallel_snr=40dBm.csv <==
nv,cnn,gmm
8,0.30449612960219385,0.36220886196123653
16,0.1345262285321951,0.14262305981307535
32,0.03898159683842188,0.0435844149654085
48,0.016477930080738796,0.01617378628221391
56,0.007524721707218,0.006720825889943229
60,,
65,,

==> csvdat/cnn_training_update_221028/cnn_gmm_scen1_1x8BS_1x1UE_4x4IRS_IRS-parallel_Nv=17.csv <==
snr,cnn,gmm
-10,0.7826544544364833,0.7861474512567468
0,0.27697641886770724,0.3676064631783954
10,0.09793129893420618,0.12081029228476534
20,0.03659858488583866,0.04067361948093342
30,0.0086935333601093,0.009127065796773897
40,0.001230047912560875,0.0013033314410154124
50,0.0005157620063982904,0.00015935504007485215
60,0.00010275016466039233,1.6744416882805285e-05

==> csvdat/cnn_training_update_221028/cnn_gmm_scen1_1x8BS_1x1UE_4x4IRS_IRS-parallel_snr=40dBm.csv <==
nv,cnn,gmm
2,0.12622357867658138,0.29215446375446946
5,0.032840346358716486,0.03276790158142568
8,0.011929504806175828,0.01113953166654548
11,0.0067024078408751304,0.005583519838059976
14,0.003835561166552803,0.0026410585062730716
17,0.001230047912560875,0.0013033314410154124

==> csvdat/cnn_training_update_221028/cnn_gmm_scen3_1x16BS_1x1UE_8x8IRS_IRS-parallel_snr=40dBm.csv <==
nv,cnn,gmm
8,0.30449612960219385,0.36220886196123653
16,0.1345262285321951,0.14262305981307535
32,0.03898159683842188,0.0435844149654085
48,0.016477930080738796,0.01617378628221391
56,0.007524721707218,0.006720825889943229
60,0.003692962886219856,0.0036040426634563402
65,0.0019030137521014372,0.0013227762576907668

==> csvdat/histogram-DFT_1x8BS_1x1UE_4x4IRS_Np=8_scen2_30deg-down_SNR=0dBm.csv <==
col,rel,abs
1,0.0468625,3749
2,0.0493125,3945
3,0.0598,4784
4,0.052925,4234
5,0.0535375,4283
6,0.064025,5122
7,0.082475,6598
8,0.081675,6534
9,0.0841875,6735
10,0.0786625,6293
11,0.060425,4834
12,0.049825,3986
13,0.0497625,3981
14,0.04795,3836
15,0.04735,3788
16,0.0461875,3695
17,0.0450375,3603


==> csvdat/histogram-DFT_scen1_1x8BS_1x1UE_4x4IRS_Nv=8_IRS-parallel_SNR=0dBm.csv <==
col,rel,abs
1,0.0797125,6377
2,0.072075,5766
3,0.0631875,5055
4,0.0519625,4157
5,0.04695,3756
6,0.0509375,4075
7,0.0531375,4251
8,0.051725,4138
9,0.048225,3858
10,0.049975,3998
11,0.0529125,4233
12,0.0532375,4259
13,0.050625,4050
14,0.0543375,4347
15,0.06655,5324
16,0.0744625,5957
17,0.0799875,6399


==> csvdat/histogram-DFT_scen1_1x8BS_1x1UE_4x4IRS_Nv=8_IRS-parallel_SNR=40dBm.csv <==
col,rel,abs
1,0.097575,7806
2,0.090625,7250
3,0.0800875,6407
4,0.0626875,5015
5,0.04875,3900
6,0.0384875,3079
7,0.037925,3034
8,0.034475,2758
9,0.0326875,2615
10,0.0316625,2533
11,0.034275,2742
12,0.0407125,3257
13,0.0467375,3739
14,0.06035,4828
15,0.07435,5948
16,0.0907,7256
17,0.0979125,7833


==> csvdat/histogram-DFT_scen1_SNR=0dBm/MSE-DFT_scen1_1x8BS_1x1UE_4x4IRS_Nv=8_IRS-parallel_SNR=00dBm.csv <==
snr,min,rnd,max,hist
0,0.6743107643091677,0.8320022477135575,0.9791101126828325,0.6806660837471473


==> csvdat/histogram-DFT_scen1_SNR=0dBm/histogram-DFT_scen1_1x8BS_1x1UE_4x4IRS_Nv=8_IRS-parallel_SNR=0dBm.csv <==
col,rel,abs
1,0.0797125,6377
2,0.072075,5766
3,0.0631875,5055
4,0.0519625,4157
5,0.04695,3756
6,0.0509375,4075
7,0.0531375,4251
8,0.051725,4138
9,0.048225,3858
10,0.049975,3998
11,0.0529125,4233
12,0.0532375,4259
13,0.050625,4050
14,0.0543375,4347
15,0.06655,5324
16,0.0744625,5957
17,0.0799875,6399


==> csvdat/histogram-DFT_scen2_1x8BS_1x1UE_4x4IRS_Nv=8_30deg-down_SNR=40dBm.csv <==
col,rel,abs
1,0.0395875,3167
2,0.0423,3384
3,0.067525,5402
4,0.058825,4706
5,0.060125,4810
6,0.0711125,5689
7,0.0829125,6633
8,0.0832,6656
9,0.0828,6624
10,0.080725,6458
11,0.0657,5256
12,0.052825,4226
13,0.051425,4114
14,0.045075,3606
15,0.036775,2942
16,0.0406375,3251
17,0.03845,3076


==> csvdat/mse_scen1_hist-snr=40dBm_L=16_ntest=10000_Nv=8.csv <==
snr,hist
-10,0.9495309303354641
0,0.679269471873376
10,0.22810002426444276
20,0.06638813608634674
30,0.023224104906459157
40,0.013095424385403766
50,0.009252131144147259
60,0.006681545018864932
